An accretion disc with magnetic outflows triggered by a sudden mass accretion event in changing-look active galactic nucleus 1ES 1927+654

1ES 1927+654 was known as a type 2 Seyfert galaxy, which exhibited drastic variability recently in ultraviolet (UV)/optical and X-ray bands. An UV/optical outburst was observed in the end of 2017, and it reached the peak luminosity $\sim 50$ days later. The high-cadence observations showed a rapid X-ray flux decline with complete disappearance of the power-law hard X-ray component when the soft X-ray thermal emission reached its lowest level about $150$ days after the UV/optical peak. The power law X-ray component reappeared with thermal X-ray emission brightening from its lowest flux within next $\sim$ 100~days. We assume an episodic accretion event taking place in the outer region of the disc surrounding a central black hole (BH), which is probably due to a red giant star tidally disrupted by the BH. The inner thin disc with corona is completely swept by the accretion event when the gas reaches the innermost circular stable orbit. The field threading the disrupted star is dragged inwards by the disc formed after the tidal disruption event, which accelerates outflows from the disc. The disc dimmed since a large fraction of the energy released in the disc is tapped into the outflows. The accretion rate of the episodic accretion event declines, and ultimately it turns out to be a thin disc, which is inefficient for field advection, and the outflows are switched off. A thin disc with corona reappears later after the outburst.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
